Real Quantum Amplitude Estimation

We introduce the Real Quantum Amplitude Estimation (RQAE) algorithm, an extension of Quantum Amplitude Estimation (QAE) which is sensitive to the sign of the amplitude. RQAE is an iterative algorithm which offers explicit control over the amplification policy through an adjustable parameter. We provide a rigorous analysis of the RQAE performance and prove that it achieves a quadratic speedup, modulo logarithmic corrections, with respect to unamplified sampling. Besides, we corroborate the theoretical analysis with a set of numerical experiments.

==> data/q10_I.dat <==
x y y-max y-min
9.999999999999996e-06 3.21 0.79 0.20999999999999996
1.2663801734674035e-05 3.08 0.9199999999999999 0.08000000000000007
1.6037187437513314e-05 3.01 0.9900000000000002 0.009999999999999787
2.0309176209047345e-05 3.0 0.0 0.0
2.5719138090593446e-05 3.0 0.0 0.0
3.257020655659784e-05 3.0 0.0 0.0
4.1246263829013545e-05 3.0 0.0 0.0
5.223345074266838e-05 3.0 0.0 0.0
6.614740641230148e-05 3.0 0.0 0.0
8.37677640068292e-05 3.0 0.0 0.0
0.0001060818355139 3.0 0.0 0.0
0.0001343399332598 3.0 0.0 0.0
0.0001701254279852 3.0 0.0 0.0
0.0002154434690031 3.0 0.0 0.0
0.0002728333376486 3.0 0.0 0.0
0.0003455107294592 3.0 0.0 0.0
0.0004375479375074 3.0 0.0 0.0
0.0005541020330009 3.0 0.0 0.0
0.0007017038286703 3.0 0.0 0.0
0.0008886238162743 2.0 0.0 0.0
0.0011253355826007 2.0 0.0 0.0
0.0014251026703029 2.0 0.0 0.0
0.0018047217668271 2.0 0.0 0.0
0.0022854638641349 2.0 0.0 0.0
0.0028942661247167 2.0 0.0 0.0
0.0036652412370796 2.0 0.0 0.0
0.0046415888336127 2.0 0.0 0.0
0.0058780160722749 2.0 0.0 0.0
0.0074438030132516 2.0 0.0 0.0
0.0094266845511788 2.0 0.0 0.0
0.0119377664171443 2.0 0.0 0.0
0.0151177507061566 2.0 0.0 0.0
0.0191448197616995 2.0 0.0 0.0
0.0242446201708233 2.0 0.0 0.0
0.0307029062975785 2.0 0.0 0.0
0.0388815518030809 2.0 0.0 0.0
0.0492388263170674 2.0 0.0 0.0
0.0623550734127391 2.0 0.0 0.0
0.0789652286849972 1.0 0.0 0.0
0.1 1.0 0.0 0.0


==> data/q10_k.dat <==
x y y-max y-min
9.999999999999996e-06 1083.61 2188.3900000000003 591.6099999999999
1.2663801734674035e-05 668.58 1915.42 174.58000000000004
1.6037187437513314e-05 517.39 1523.6100000000001 29.389999999999986
2.0309176209047345e-05 502.33 4.670000000000016 8.329999999999984
2.5719138090593446e-05 502.1 4.899999999999977 10.100000000000023
3.257020655659784e-05 502.06 4.939999999999998 12.060000000000002
4.1246263829013545e-05 500.9 6.100000000000023 13.899999999999977
5.223345074266838e-05 502.23 4.769999999999982 11.230000000000018
6.614740641230148e-05 494.95 0.05000000000001137 2.9499999999999886
8.37677640068292e-05 391.0 0.0 0.0
0.0001060818355139 308.0 0.0 0.0
0.0001343399332598 244.0 0.0 0.0
0.0001701254279852 192.0 0.0 0.0
0.0002154434690031 152.0 0.0 0.0
0.0002728333376486 120.0 0.0 0.0
0.0003455107294592 95.0 0.0 0.0
0.0004375479375074 75.0 0.0 0.0
0.0005541020330009 59.0 0.0 0.0
0.0007017038286703 47.0 0.0 0.0
0.0008886238162743 5.0 0.0 0.0
0.0011253355826007 5.0 0.0 0.0
0.0014251026703029 5.0 0.0 0.0
0.0018047217668271 5.0 0.0 0.0
0.0022854638641349 5.0 0.0 0.0
0.0028942661247167 5.0 0.0 0.0
0.0036652412370796 5.0 0.0 0.0
0.0046415888336127 5.0 0.0 0.0
0.0058780160722749 5.0 0.0 0.0
0.0074438030132516 4.0 0.0 0.0
0.0094266845511788 3.0 0.0 0.0
0.0119377664171443 3.0 0.0 0.0
0.0151177507061566 2.0 0.0 0.0
0.0191448197616995 2.0 0.0 0.0
0.0242446201708233 1.0 0.0 0.0
0.0307029062975785 1.0 0.0 0.0
0.0388815518030809 1.0 0.0 0.0
0.0492388263170674 1.0 0.0 0.0
0.0623550734127391 1.0 0.0 0.0
0.0789652286849972 0.0 0.0 0.0
0.1 0.0 0.0 0.0



==> data/q10_oracle_calls.dat <==
x y y-max y-min
9.999999999999996e-06 44879691.27 97243273.72999999 26180289.270000003
1.2663801734674035e-05 26746831.28 89089733.72 8033331.280000001
1.6037187437513314e-05 19709257.74 75224332.26 1282069.7399999984
2.0309176209047345e-05 18897167.75 173607.25 309667.75
2.5719138090593446e-05 18822564.5 181520.5 374154.5
3.257020655659784e-05 18754018.78 182350.2199999988 445170.7800000012
4.1246263829013545e-05 18643275.1 224351.8999999985 511228.1000000015
5.223345074266838e-05 18622055.43 174777.5700000003 411478.4299999997
6.614740641230148e-05 18285175.95 1825.050000000745 107677.94999999925
8.37677640068292e-05 14434126.0 0.0 0.0
0.0001060818355139 11370568.0 0.0 0.0
0.0001343399332598 9015750.0 0.0 0.0
0.0001701254279852 7110378.0 0.0 0.0
0.0002154434690031 5649290.0 0.0 0.0
0.0002728333376486 4484970.0 0.0 0.0
0.0003455107294592 3578632.0 0.0 0.0
0.0004375479375074 2856465.0 0.0 0.0
0.0005541020330009 2281110.0 0.0 0.0
0.0007017038286703 1850654.0 0.0 0.0
0.0008886238162743 208422.0 0.0 0.0
0.0011253355826007 207312.0 0.0 0.0
0.0014251026703029 206172.0 0.0 0.0
0.0018047217668271 204996.0 0.0 0.0
0.0022854638641349 203790.0 0.0 0.0
0.0028942661247167 202542.0 0.0 0.0
0.0036652412370796 201258.0 0.0 0.0
0.0046415888336127 199932.0 0.0 0.0
0.0058780160722749 198564.0 0.0 0.0
0.0074438030132516 164290.0 0.0 0.0
0.0094266845511788 130456.0 0.0 0.0
0.0119377664171443 129444.0 0.0 0.0
0.0151177507061566 96294.0 0.0 0.0
0.0191448197616995 95472.0 0.0 0.0
0.0242446201708233 63078.0 0.0 0.0
0.0307029062975785 62484.0 0.0 0.0
0.0388815518030809 61862.0 0.0 0.0
0.0492388263170674 61210.0 0.0 0.0
0.0623550734127391 60524.0 0.0 0.0
0.0789652286849972 29901.0 0.0 0.0
0.1 29518.0 0.0 0.0

==> data/q20_I.dat <==
x y y-max y-min
9.999999999999996e-06 3.0 0.0 0.0
1.2663801734674035e-05 3.0 0.0 0.0
1.6037187437513314e-05 3.0 0.0 0.0
2.0309176209047345e-05 3.0 0.0 0.0
2.5719138090593446e-05 3.0 0.0 0.0
3.257020655659784e-05 3.0 0.0 0.0
4.1246263829013545e-05 3.0 0.0 0.0
5.223345074266838e-05 3.0 0.0 0.0
6.614740641230148e-05 3.0 0.0 0.0
8.37677640068292e-05 3.0 0.0 0.0
0.0001060818355139 3.0 0.0 0.0
0.0001343399332598 2.0 0.0 0.0
0.0001701254279852 2.0 0.0 0.0
0.0002154434690031 2.0 0.0 0.0
0.0002728333376486 2.0 0.0 0.0
0.0003455107294592 2.0 0.0 0.0
0.0004375479375074 2.0 0.0 0.0
0.0005541020330009 2.0 0.0 0.0
0.0007017038286703 2.0 0.0 0.0
0.0008886238162743 2.0 0.0 0.0
0.0011253355826007 2.0 0.0 0.0
0.0014251026703029 2.0 0.0 0.0
0.0018047217668271 2.0 0.0 0.0
0.0022854638641349 2.0 0.0 0.0
0.0028942661247167 2.0 0.0 0.0
0.0036652412370796 2.0 0.0 0.0
0.0046415888336127 2.0 0.0 0.0
0.0058780160722749 2.0 0.0 0.0
0.0074438030132516 2.0 0.0 0.0
0.0094266845511788 2.0 0.0 0.0
0.0119377664171443 2.0 0.0 0.0
0.0151177507061566 2.0 0.0 0.0
0.0191448197616995 2.0 0.0 0.0
0.0242446201708233 2.0 0.0 0.0
0.0307029062975785 2.0 0.0 0.0
0.0388815518030809 1.0 0.0 0.0
0.0492388263170674 1.0 0.0 0.0
0.0623550734127391 1.0 0.0 0.0
0.0789652286849972 1.0 0.0 0.0
0.1 1.0 0.0 0.0


==> data/q20_k.dat <==
x y y-max y-min
9.999999999999996e-06 1785.0 0.0 0.0
1.2663801734674035e-05 1410.0 0.0 0.0
1.6037187437513314e-05 1113.0 0.0 0.0
2.0309176209047345e-05 879.0 0.0 0.0
2.5719138090593446e-05 694.0 0.0 0.0
3.257020655659784e-05 548.0 0.0 0.0
4.1246263829013545e-05 433.0 0.0 0.0
5.223345074266838e-05 342.0 0.0 0.0
6.614740641230148e-05 270.0 0.0 0.0
8.37677640068292e-05 213.0 0.0 0.0
0.0001060818355139 168.0 0.0 0.0
0.0001343399332598 10.0 0.0 0.0
0.0001701254279852 10.0 0.0 0.0
0.0002154434690031 10.0 0.0 0.0
0.0002728333376486 10.0 0.0 0.0
0.0003455107294592 10.0 0.0 0.0
0.0004375479375074 10.0 0.0 0.0
0.0005541020330009 10.0 0.0 0.0
0.0007017038286703 10.0 0.0 0.0
0.0008886238162743 10.0 0.0 0.0
0.0011253355826007 10.0 0.0 0.0
0.0014251026703029 10.0 0.0 0.0
0.0018047217668271 10.0 0.0 0.0
0.0022854638641349 8.0 0.0 0.0
0.0028942661247167 6.0 0.0 0.0
0.0036652412370796 5.0 0.0 0.0
0.0046415888336127 4.0 0.0 0.0
0.0058780160722749 3.0 0.0 0.0
0.0074438030132516 2.0 0.0 0.0
0.0094266845511788 2.0 0.0 0.0
0.0119377664171443 1.0 0.0 0.0
0.0151177507061566 1.0 0.0 0.0
0.0191448197616995 1.0 0.0 0.0
0.0242446201708233 1.0 0.0 0.0
0.0307029062975785 1.0 0.0 0.0
0.0388815518030809 0.0 0.0 0.0
0.0492388263170674 0.0 0.0 0.0
0.0623550734127391 0.0 0.0 0.0
0.0789652286849972 0.0 0.0 0.0
0.1 0.0 0.0 0.0



==> data/q20_oracle_calls.dat <==
x y y-max y-min
9.999999999999996e-06 727108804.0 0.0 0.0
1.2663801734674035e-05 573445971.0 0.0 0.0
1.6037187437513314e-05 452108768.0 0.0 0.0
2.0309176209047345e-05 356791210.0 0.0 0.0
2.5719138090593446e-05 281663010.0 0.0 0.0
3.257020655659784e-05 222555229.0 0.0 0.0
4.1246263829013545e-05 176141460.0 0.0 0.0
5.223345074266838e-05 139530663.0 0.0 0.0
6.614740641230148e-05 110658081.0 0.0 0.0
8.37677640068292e-05 87875648.0 0.0 0.0
0.0001060818355139 69948367.0 0.0 0.0
0.0001343399332598 4281343.0 0.0 0.0
0.0001701254279852 4263831.0 0.0 0.0
0.0002154434690031 4245956.0 0.0 0.0
0.0002728333376486 4227685.0 0.0 0.0
0.0003455107294592 4209029.0 0.0 0.0
0.0004375479375074 4189944.0 0.0 0.0
0.0005541020330009 4170419.0 0.0 0.0
0.0007017038286703 4150432.0 0.0 0.0
0.0008886238162743 4129972.0 0.0 0.0
0.0011253355826007 4109006.0 0.0 0.0
0.0014251026703029 4087501.0 0.0 0.0
0.0018047217668271 4065446.0 0.0 0.0
0.0022854638641349 3307743.0 0.0 0.0
0.0028942661247167 2557884.0 0.0 0.0
0.0036652412370796 2179422.0 0.0 0.0
0.0046415888336127 1804995.0 0.0 0.0
0.0058780160722749 1434776.0 0.0 0.0
0.0074438030132516 1068957.0 0.0 0.0
0.0094266845511788 1061601.0 0.0 0.0
0.0119377664171443 702672.0 0.0 0.0
0.0151177507061566 697436.0 0.0 0.0
0.0191448197616995 692016.0 0.0 0.0
0.0242446201708233 686398.0 0.0 0.0
0.0307029062975785 680564.0 0.0 0.0
0.0388815518030809 337250.0 0.0 0.0
0.0492388263170674 334090.0 0.0 0.0
0.0623550734127391 330790.0 0.0 0.0
0.0789652286849972 327333.0 0.0 0.0
0.1 323699.0 0.0 0.0


==> data/q2_I.dat <==
x y y-max y-min
9.999999999999996e-06 6.0 0.0 0.0
1.2663801734674035e-05 5.99 0.009999999999999787 0.9900000000000002
1.6037187437513314e-05 5.98 0.019999999999999574 0.9800000000000004
2.0309176209047345e-05 5.88 0.1200000000000001 0.8799999999999999
2.5719138090593446e-05 5.42 0.5800000000000001 0.41999999999999993
3.257020655659784e-05 5.19 0.8099999999999996 0.1900000000000004
4.1246263829013545e-05 5.03 0.9699999999999998 0.03000000000000025
5.223345074266838e-05 5.06 0.9400000000000004 0.05999999999999961
6.614740641230148e-05 5.03 0.9699999999999998 0.03000000000000025
8.37677640068292e-05 5.0 0.0 0.0
0.0001060818355139 5.0 0.0 0.0
0.0001343399332598 5.0 0.0 0.0
0.0001701254279852 5.0 0.0 0.0
0.0002154434690031 4.78 0.21999999999999975 0.7800000000000002
0.0002728333376486 4.26 0.7400000000000002 0.2599999999999998
0.0003455107294592 4.08 0.9199999999999999 0.08000000000000007
0.0004375479375074 4.06 0.9400000000000004 0.05999999999999961
0.0005541020330009 4.02 0.9800000000000004 0.019999999999999574
0.0007017038286703 4.02 0.9800000000000004 0.019999999999999574
0.0008886238162743 4.0 0.0 0.0
0.0011253355826007 4.0 0.0 0.0
0.0014251026703029 4.0 0.0 0.0
0.0018047217668271 3.97 0.029999999999999805 0.9700000000000002
0.0022854638641349 3.59 0.41000000000000014 0.5899999999999999
0.0028942661247167 3.16 0.8399999999999999 0.16000000000000014
0.0036652412370796 3.03 0.9700000000000002 0.029999999999999805
0.0046415888336127 3.0 0.0 0.0
0.0058780160722749 3.0 0.0 0.0
0.0074438030132516 3.0 0.0 0.0
0.0094266845511788 3.0 0.0 0.0
0.0119377664171443 3.0 0.0 0.0
0.0151177507061566 2.98 0.020000000000000018 0.98
0.0191448197616995 3.0 0.0 0.0
0.0242446201708233 2.33 0.6699999999999999 0.33000000000000007
0.0307029062975785 2.0 0.0 0.0
0.0388815518030809 2.0 0.0 0.0
0.0492388263170674 2.0 0.0 0.0
0.0623550734127391 2.0 0.0 0.0
0.0789652286849972 2.0 0.0 0.0
0.1 2.0 0.0 0.0


==> data/q2_k.dat <==
x y y-max y-min
9.999999999999996e-06 9627.0 190.0 5527.0
1.2663801734674035e-05 7703.74 48.26000000000022 4577.74
1.6037187437513314e-05 6057.05 64.94999999999982 3525.05
2.0309176209047345e-05 4496.93 337.0699999999997 2648.9300000000003
2.5719138090593446e-05 2623.05 1193.9499999999998 1152.0500000000002
3.257020655659784e-05 1925.73 1088.27 706.73
4.1246263829013545e-05 1681.98 698.02 590.98
5.223345074266838e-05 1595.43 284.56999999999994 783.4300000000001
6.614740641230148e-05 1422.33 61.67000000000007 734.3299999999999
8.37677640068292e-05 1152.83 19.170000000000073 497.8299999999999
0.0001060818355139 922.19 2.8099999999999454 278.19000000000005
0.0001343399332598 731.0 0.0 0.0
0.0001701254279852 577.0 0.0 0.0
0.0002154434690031 396.12 59.879999999999995 223.12
0.0002728333376486 219.8 140.2 81.80000000000001
0.0003455107294592 178.52 105.47999999999999 65.52000000000001
0.0004375479375074 169.06 54.94 63.06
0.0005541020330009 161.47 15.530000000000001 60.47
0.0007017038286703 138.26 1.740000000000009 43.25999999999999
0.0008886238162743 110.0 0.0 0.0
0.0011253355826007 87.0 0.0 0.0
0.0014251026703029 69.0 0.0 0.0
0.0018047217668271 53.27 0.7299999999999969 24.270000000000003
0.0022854638641349 32.26 10.740000000000002 16.259999999999998
0.0028942661247167 18.88 15.120000000000001 4.879999999999999
0.0036652412370796 16.03 10.969999999999999 2.030000000000001
0.0046415888336127 15.67 2.33 2.67
0.0058780160722749 15.6 1.4000000000000004 2.5999999999999996
0.0074438030132516 13.0 0.0 0.0
0.0094266845511788 10.0 0.0 0.0
0.0119377664171443 8.0 0.0 0.0
0.0151177507061566 5.94 0.05999999999999961 2.9400000000000004
0.0191448197616995 5.0 0.0 0.0
0.0242446201708233 2.68 1.3199999999999998 0.6800000000000002
0.0307029062975785 2.01 0.9900000000000002 0.009999999999999787
0.0388815518030809 2.0 0.0 0.0
0.0492388263170674 2.0 0.0 0.0
0.0623550734127391 2.0 0.0 0.0
0.0789652286849972 1.0 0.0 0.0
0.1 1.0 0.0 0.0


==> data/q2_oracle_calls.dat <==
x y y-max y-min
9.999999999999996e-06 6928581.0 1206249.0 4117146.0
1.2663801734674035e-05 5718677.13 280569.8700000001 3615413.13
1.6037187437513314e-05 4686958.6 314563.4000000004 2942856.5999999996
2.0309176209047345e-05 3641638.47 566935.5299999998 2416683.47
2.5719138090593446e-05 2009610.68 1483545.32 1010714.6799999999
3.257020655659784e-05 1378941.3 1452062.7 577041.3
4.1246263829013545e-05 1119466.08 1097573.92 399002.0800000001
5.223345074266838e-05 1089352.4 1208107.6 497582.3999999999
6.614740641230148e-05 956035.16 642952.84 446519.16000000003
8.37677640068292e-05 781390.35 24739.650000000023 300520.35
0.0001060818355139 645853.23 102135.77000000002 167210.22999999998
0.0001343399332598 528043.6 15416.400000000023 39683.59999999998
0.0001701254279852 440661.42 11912.580000000016 33749.419999999984
0.0002154434690031 310471.25 70178.75 200071.25
0.0002728333376486 157763.32 165988.68 69103.32
0.0003455107294592 118989.28 159820.72 45019.28
0.0004375479375074 111043.54 126676.46 41991.53999999999
0.0005541020330009 102924.36 87143.64 36372.36
0.0007017038286703 88849.6 65710.4 26689.600000000006
0.0008886238162743 71786.16 7864.8399999999965 1604.1600000000035
0.0011253355826007 58712.92 9429.080000000002 1650.9199999999983
0.0014251026703029 48289.64 1300.3600000000006 1454.6399999999994
0.0018047217668271 39132.38 2439.6200000000026 21081.379999999997
0.0022854638641349 23930.01 10821.990000000002 13613.009999999998
0.0028942661247167 12968.34 15059.66 3805.34
0.0036652412370796 10389.7 13150.3 1294.7000000000007
0.0046415888336127 9913.77 1237.2299999999996 1417.7700000000004
0.0058780160722749 9802.2 737.7999999999993 1370.2000000000007
0.0074438030132516 8352.0 0.0 0.0
0.0094266845511788 6721.0 0.0 0.0
0.0119377664171443 5637.12 506.8800000000001 5.119999999999891
0.0151177507061566 4512.3 50.69999999999982 2484.3
0.0191448197616995 4008.0 0.0 0.0
0.0242446201708233 2148.3 1316.6999999999998 663.3000000000002
0.0307029062975785 1468.88 483.1199999999999 4.880000000000109
0.0388815518030809 1443.0 0.0 0.0
0.0492388263170674 1422.0 0.0 0.0
0.0623550734127391 1395.0 0.0 0.0
0.0789652286849972 912.0 0.0 0.0
0.1 892.0 0.0 0.0

